Photo-induced currents and short-term memory for reservoir computing in a ferroelectric semiconductor

Physical reservoir computing represents an energy efficient approach for processing temporal signals by exploiting the intrinsic nonlinear dynamics and fading memory of a physical system. Recently, ferroelectric semiconductors moved into focus as reservoir materials motivated by their versatile electronic responses to external stimuli. Here, we explore the fundamental possibility to recognize time-varying light pulses via photo-induced currents, using the small-band-gap p-type semiconductor ErMnO$_3$ as a model system. Under white light illumination, ErMnO$_3$ exhibits non-linearly evolving photo-induced currents and controllable relaxation dynamics that naturally realize the high-dimensional projection and fading memory capabilities required for reservoir computing. The reservoir capability of ErMnO$_3$ is reflected by the improved recognition accuracy of "Past" input pulses, which increases from ~33% to ~93% after applying reservoir transformation to the input signal. The results present ferroelectric hexagonal manganites as a promising platform for photo-induced current-based reservoir computing and highlight the potential of light-driven oxide semiconductors for temporal information processing.

==> data/decay_fit_visualization.csv <==
,time (s),current_exp (pA),current_fit (pA)
0,-2.1125,3.439609125040179,691077690465081.6
50,-2.109249952455,2.8090817165660042,657823603537517.8
100,-2.10599990491,2.17855430809183,626169675770986.6
150,-2.1027498573649996,1.5480268996176552,596038908830034.1
200,-2.0994998098199997,1.5109432131147527,567358009475425.4
250,-2.096249762275,1.5050119180327846,540057211277978.2
300,-2.09299971473,1.5287370983606559,514070104911388.0
350,-2.089749667185,1.5597116393442618,489333476611204.5
400,-2.0864996196399996,1.547190016393441,465787154407045.7
450,-2.0832495720949997,1.5116022459016338,443373861753988.94
500,-2.07999952455,1.4898541639344238,422039078207075.44
550,-2.076749477005,1.5043528852458987,401730906800067.1
600,-2.07349942946,1.5109432131147522,382399947805825.94
650,-2.0702493819149996,1.5228058032786886,363999178571224.44
700,-2.0669993343699997,1.5129203114754093,346483839134324.4
750,-2.063749286825,1.5122612786885212,329811323345526.7
800,-2.06049923928,1.4898541639344236,313941075227920.9
850,-2.057249191735,1.486558999999997,298834490324663.56
900,-2.0539991441899996,1.48589996721311,284454821793446.8
950,-2.0507490966449997,1.4911722295081957,270767091019627.22
1000,-2.0474990491,1.4951264262295074,257738002530566.53
1050,-2.044249001555,1.4773325409836051,245335863004235.9
1100,-2.04099895401,1.4621747868852428,233530504175048.6
1150,-2.0377489064649996,1.4549254262295062,222293209449409.1
1200,-2.0344988589199997,1.4891951311475362,211596644052460.28
1250,-2.031248811375,1.508307081967211,201414788536100.72
1300,-2.02799876383,1.5162154754098354,191722875486552.25
1350,-2.024748716285,1.4891951311475407,182497329277506.56
1400,-2.0214986687399996,1.4654699508196696,173715708722294.53
1450,-2.0182486211949997,1.5636658360655733,165356652485591.84
1500,-2.01499857365,0.9013378852459,157399827121862.1
1550,-2.011748526105,0.3385238852459007,149825877614152.06
1600,-2.00849847856,-0.14257004918032906,142616380292918.1
1650,-2.0052484310149996,-0.5571016721311483,135753798020355.52
1700,-2.0019983834699997,-0.9142974426229511,129221437531231.66
1750,-1.9987483359249998,-1.3835287868852457,123003408826427.7
1800,-1.9954982883799999,-0.8885951639344268,117084586520442.42
1850,-1.9922482408349997,-0.4378167377049187,111450573048814.22
1900,-1.9889981932899998,-0.0021960655737714246,106087663645978.69
1950,-1.9857481457449997,0.364226163934425,100982813008354.55
2000,-1.9824980981999998,0.7148316065573752,96123603561580.58
2050,-1.9792480506549999,1.0700502786885224,91498215254704.14
2100,-1.9759980031099997,1.4305412131147512,87095396807848.67
2150,-1.9727479555649998,1.7771924590163908,82904438343421.39
2200,-1.9694979080199997,2.09484626229508,78915145334279.92
2250,-1.9662478604749998,2.39734231147541,75117813805498.86
2300,-1.9629978129299999,2.6688638196721217,71503206729399.64
2350,-1.9597477653849997,2.933795,68062531556436.695
2400,-1.9564977178399998,3.203998442622945,64787418827276.89
2450,-1.9532476702949997,3.4728838196721368,61669901814048.266
2500,-1.9499976227499998,3.727270475409832,58702397141236.23
2550,-1.9467475752049999,3.9770439016393384,55877686339083.055
2600,-1.9434975276599997,4.208364409836069,53188898284626.58
2650,-1.9402474801149998,4.445616213114763,50629492487659.336
2700,-1.9369974325699997,4.663097032786886,48193243180952.94
2750,-1.9337473850249998,4.891781409836053,45874224176049.37
2800,-1.9304973374799999,5.11651159016394,43666794447778.12
2850,-1.9272472899349997,5.3069720655737775,41565584412434.44
2900,-1.9239972423899998,5.466457999999994,39565482866241.32
2950,-1.9207471948449997,5.616058442622938,37661624552319.375
3000,-1.9174971472999998,5.801246655737691,35849378325927.55
3050,-1.9142470997549998,5.991048098360656,34124335889179.23
3100,-1.9109970522099997,6.196007295081979,32482301067836.035
3150,-1.9077470046649998,6.354175163934425,30919279604094.285
3200,-1.90449695712,6.496526245901654,29431469440531.98
3250,-1.9012469095749998,6.62437860655737,28015251471586.027
3300,-1.8979968620299998,6.756185163934418,26667180740059.918
3350,-1.8947468144849997,6.895241081967215,25383978057248.297
3400,-1.8914967669399998,7.034296999999999,24162522026294.617
3450,-1.8882467193949999,7.148309672131127,22999841449377.406
3500,-1.8849966718499997,7.251118786885257,21893108100256.883
3550,-1.8817466243049998,7.36381339344263,20839629844601.383
3600,-1.87849657676,7.477167032786892,19836844091356.523
3650,-1.8752465292149998,7.585248409836078,18882311559230.19
3700,-1.8719964816699999,7.690034622950798,17973710343128.723
3750,-1.8687464341249997,7.798115999999978,17108830266111.232
3800,-1.8654963865799998,7.869950573770472,16285567503123.588
3850,-1.8622463390349997,7.904220278688545,15501919463432.951
3900,-1.8589962914899998,7.964851295081972,14755979919316.746
3950,-1.8557462439449997,8.041958131147558,14045934369153.646
4000,-1.8524961963999997,8.143449180327842,13370055623639.957
4050,-1.8492461488549998,8.253507655737689,12726699604392.564
4100,-1.84599610131,8.328637393442605,12114301344720.643
4150,-1.8427460537649998,8.404426163934431,11531371182836.22
4200,-1.8394960062199996,8.48219203278687,10976491138244.535
4250,-1.8362459586749997,8.557321770491798,10448311462499.656
4300,-1.8329959111299998,8.644314098360638,9945547355934.469
4350,-1.829745863585,8.728670295081958,9466975842379.357
4400,-1.8264958160399998,8.795891639344251,9011432794266.426
4450,-1.8232457684949996,8.83279747540981,8577810100883.748
4500,-1.8199957209499997,8.875634606557364,8165052972890.389
4550,-1.8167456734049998,8.93692465573769,7772157376536.125
4600,-1.81349562586,9.018644721311459,7398167591344.385
4650,-1.8102455783149998,9.071367344262283,7042173885317.586
4700,-1.8069955307699999,9.114863508196708,6703310302009.568
4750,-1.8037454832249997,9.133975459016376,6380752554082.023
4800,-1.8004954356799998,9.159018704918019,6073716018221.827
4850,-1.797245388135,9.204491967213098,5781453826540.684
4900,-1.7939953405899998,9.259191688524576,5503255049815.432
4950,-1.7907452930449999,9.32245883606556,5238442968149.168
5000,-1.7874952454999997,9.38968018032785,4986373424846.753
5050,-1.7842451979549998,9.426586016393435,4746433259500.533
5100,-1.78099515041,9.455583459016372,4518038816474.539
5150,-1.7777451028649998,9.510283180327846,4300634525159.257
5200,-1.7744950553199998,9.561687737704894,4093691548543.533
5250,-1.7712450077749997,9.624954885245884,3896706496815.764
5300,-1.7679949602299998,9.652634262295066,3709200202865.779
5350,-1.764744912685,9.67438234426229,3530716556708.47
5400,-1.7614948651399998,9.705356885245887,3360821395993.9854
5450,-1.7582448175949998,9.72776399999998,3199101449905.7314
5500,-1.7549947700499997,9.780486622950804,3045163333876.946
5550,-1.7517447225049998,9.827277950819655,2898632592680.9575
5600,-1.7484946749599999,9.880659606557364,2759152789566.8755
5650,-1.7452446274149997,9.914929311475404,2626384639225.4927
5700,-1.7419945798699998,9.947880950819663,2500005182476.0806
5750,-1.7387445323249997,9.98940001639343,2379707000666.588
5800,-1.7354944847799998,10.040804573770481,2265197467876.289
5850,-1.7322444372349999,10.112639147540964,2156198039101.706
5900,-1.7289943896899997,10.155476278688514,2052443572694.5886
5950,-1.7257443421449998,10.182496622950799,1953681685403.5393
6000,-1.7224942945999997,10.191064049180326,1859672138450.466
6050,-1.7192442470549998,10.21017599999999,1770186253148.604
6100,-1.7159941995099999,10.239832475409834,1685006354640.4714
6150,-1.7127441519649997,10.283987672131126,1603925242402.703
6200,-1.7094941044199998,10.32287060655737,1526745686229.7783
6250,-1.7062440568749997,10.329460934426212,1453279946470.515
6300,-1.7029940093299998,10.319575442622948,1383349317350.5176
6350,-1.6997439617849999,10.321552540983594,1316783692269.4407
6400,-1.6964939142399997,10.340005459016389,1253421150015.869
6450,-1.6932438666949998,10.377570327868842,1193107560893.169
6500,-1.6899938191499997,10.417771327868845,1135696211798.2354
6550,-1.6867437716049998,10.438860377049162,1081047449341.1655
6600,-1.6834937240599999,10.448086836065576,1029028340137.6589
6650,-1.6802436765149997,10.454018131147537,979512347447.94
6700,-1.6769936289699998,10.466539754098358,932379023375.509
6750,-1.6737435814249997,10.49751429508197,887513715877.0222
6800,-1.6704935338799998,10.5357381967213,844807289870.6455
6850,-1.6672434863349999,10.558804344262281,804155861764.4243
6900,-1.6639934387899997,10.580552426229508,765460546758.9359
6950,-1.6607433912449998,10.587801786885247,728627218309.5249
7000,-1.6574933436999997,10.619435360655736,693566279163.0175
7050,-1.6542432961549998,10.647114737704927,660192443411.9713
7100,-1.6509932486099999,10.656341196721296,628424529036.2712
7150,-1.6477432010649997,10.684020573770479,598185260427.4641
7200,-1.6444931535199998,10.691269934426215,569401080415.4801
7250,-1.6412431059749997,10.699837360655744,542001971340.4292
7300,-1.6379930584299998,10.722903508196719,515921284734.3185
7350,-1.6347430108849998,10.746628688524599,491095579198.30383
7400,-1.6314929633399997,10.798692278688508,467464466081.19165
7450,-1.6282429157949998,10.829007786885242,444970462583.7459
7500,-1.6249928682499997,10.829007786885228,423558851931.47864
7550,-1.6217428207049998,10.805941639344272,403177550275.8492
7600,-1.6184927731599998,10.796715180327865,383776980000.0282
7650,-1.6152427256149997,10.819781327868862,365309949121.10754
7700,-1.6119926780699998,10.844824573770481,347731536495.36774
7750,-1.6087426305249997,10.856687163934422,330998982547.37335
7800,-1.6054925829799997,10.852073934426212,315071585257.0989
7850,-1.6022425354349998,10.85998232786886,299910601152.05865
7900,-1.59899248789,10.875799114754097,285479151063.6192
7950,-1.5957424403449996,10.908750754098367,271742130418.24298
8000,-1.5924923927999997,10.956860147540967,258666123845.4444
8050,-1.5892423452549997,10.986516622950818,246219323894.72183
8100,-1.5859922977099998,10.996402114754087,234371453663.791
8150,-1.582742250165,10.993765983606572,223093693149.8647
8200,-1.5794922026199998,11.00628760655738,212358609144.8552
8250,-1.5762421550749997,11.027376655737713,202140088503.95935
8300,-1.5729921075299997,11.049124737704895,192413274625.30777
8350,-1.5697420599849998,11.07746314754098,183154506986.15396
8400,-1.56649201244,11.068895721311463,174341263588.53943
8450,-1.5632419648949998,11.071531852459023,165952106174.41888
8500,-1.5599919173499999,11.08075831147541,157966628076.99777
8550,-1.5567418698049997,11.091961868852469,150365404581.40857
8600,-1.5534918222599998,11.13084480327867,143129945673.9989
8650,-1.550241774715,11.160501278688516,136242651065.28186
8700,-1.5469917271699998,11.192793885245896,129686767377.14429
8750,-1.5437416796249999,11.184885491803263,123446347390.17416
8800,-1.5404916320799997,11.167750639344268,117506211251.9657
8850,-1.5372415845349998,11.173681934426238,111851909552.05992
8900,-1.53399153699,11.178954196721298,106469688173.67728
8950,-1.5307414894449998,11.192793885245887,101346454836.76326
9000,-1.5274914418999999,11.180272262295075,96469747250.95186
9050,-1.5242413943549997,11.178295163934411,91827702800.98253
9100,-1.5209913468099998,11.175659032786895,87409029690.83174
9150,-1.517741299265,11.173022901639351,83202979476.36008
9200,-1.5144912517199998,11.213223901639331,79199320919.6719
9250,-1.5112412041749999,11.253424901639333,75388315101.57814
9300,-1.5079911566299997,11.285717508196715,71760691731.62598
9350,-1.5047411090849998,11.277150081967196,68307626598.07266
9400,-1.50149106154,11.247493606557386,65020720102.94672
9450,-1.498241013995,11.263310393442634,61891976829.984344
9500,-1.4949909664499998,11.280445245901657,58913786095.74002
9550,-1.4917409189049997,11.304170426229504,56078903436.56113
9600,-1.4884908713599998,11.29955719672131,53380432986.39534
9650,-1.4852408238149999,11.295602999999984,50811810702.56106
9700,-1.48199077627,11.29428493442624,48366788398.68234
9750,-1.4787407287249998,11.28835363934427,46039418545.94353
9800,-1.4754906811799997,11.296921065573786,43824039805.69766
9850,-1.4722406336349998,11.321305278688515,41715263258.23142
9900,-1.4689905860899999,11.348984655737702,39707959294.190544
9950,-1.465740538545,11.358211114754088,37797245136.78117
10000,-1.4624904909999998,11.354256918032808,35978472964.39034
10050,-1.4592404434549997,11.354256918032798,34247218604.737625
10100,-1.4559903959099998,11.374686934426244,32599270773.053436
10150,-1.4527403483649999,11.403025344262275,31030620828.10861
10200,-1.44949030082,11.439931180327868,29537453021.174675
10250,-1.4462402532749998,11.43399988524589,28116135214.196266
10300,-1.4429902057299997,11.43202278688524,26763210044.59728
10350,-1.4397401581849998,11.430704721311496,25475386515.229736
10400,-1.4364901106399999,11.439931180327884,24249531989.00648
10450,-1.433240063095,11.464315393442611,23082664568.746067
10500,-1.4299900155499998,11.487381540983604,21971945843.693504
10550,-1.4267399680049997,11.495289934426223,20914673985.071957
10600,-1.4234899204599998,11.466951524590144,19908277173.87093
10650,-1.4202398729149999,11.45772506557379,18950307344.883385
10700,-1.4169898253699997,11.457725065573781,18038434231.77567
10750,-1.4137397778249998,11.48079121311474,17170439698.703032
10800,-1.4104897302799997,11.49858509836066,16344212344.682936
10850,-1.4072396827349998,11.490676704918029,15557742367.602001
10900,-1.4039896351899999,11.48079121311474,14809116675.362398
10950,-1.400739587645,11.47815508196723,14096514232.275911
11000,-1.3974895400999998,11.490017672131161,13418201629.385403
11050,-1.394239492555,11.510447688524572,12772528867.93948
11100,-1.3909894450099998,11.536149967213115,12157925345.761839
11150,-1.3877393974649999,11.54735352459016,11572896036.754192
11200,-1.38448934992,11.548671590163927,11016017854.237425
11250,-1.3812393023749998,11.520992213114775,10485936189.286623
11300,-1.37798925483,11.527582540983621,9981361615.638119
11350,-1.3747392072849998,11.546035459016386,9501066753.153545
11400,-1.3714891597399999,11.571078704918026,9043883282.211765
11450,-1.368239112195,11.596780983606559,8608699101.765577
11500,-1.3649890646499998,11.59809904918032,8194455624.150437
11550,-1.361739017105,11.600735180327879,7800145200.06474
11600,-1.3584889695599998,11.595462918032801,7424808667.457899
11650,-1.3552389220149998,11.621824229508192,7067533018.364025
11700,-1.35198887447,11.642913278688516,6727449178.005417
11750,-1.3487388269249998,11.65675296721312,6403729890.763861
11800,-1.3454887793799999,11.660048131147532,6095587707.877466
11850,-1.3422387318349998,11.6396181147541,5802273071.967439
11900,-1.3389886842899998,11.641595213114767,5523072493.736168
11950,-1.335738636745,11.64093618032788,5257306816.400971
12000,-1.3324885892,11.663343295081964,5004329563.641869
12050,-1.3292385416549999,11.694976868852457,4763525367.044745
12100,-1.3259884941099997,11.696953967213107,4534308469.214634
12150,-1.3227384465649998,11.689704606557362,4316121298.918023
12200,-1.31948839902,11.683114278688542,4108433114.7879844
12250,-1.316238351475,11.709475590163946,3910738714.293259
12300,-1.3129883039299999,11.742427229508191,3722557204.830524
12350,-1.3097382563849997,11.7470404590164,3543430833.950884
12400,-1.3064882088399998,11.732541737704915,3372923875.874696
12450,-1.303238161295,11.705521393442607,3210621571.5864635
12500,-1.29998811375,11.704203327868875,3056129119.93148
12550,-1.2967380662049999,11.69761300000001,2909070717.2601123
12600,-1.2934880186599997,11.708157524590154,2769088643.283572
12650,-1.2902379711149998,11.736495934426232,2635842390.917489
12700,-1.28698792357,11.745063360655735,2509007837.996795
12750,-1.2837378760249998,11.735836901639336,2388276458.846941
12800,-1.28048782848,11.721338180327885,2273354573.793718
12850,-1.277237780935,11.737154967213133,2163962634.7858768
12900,-1.2739877333899998,11.742427229508182,2059834545.3932745
12950,-1.270737685845,11.756266918032788,1960717013.525901
13000,-1.2674876383,11.7602211147541,1866368935.2996285
13050,-1.264237590755,11.762198213114745,1776560808.549822
13100,-1.26098754321,11.743745295081983,1691074174.5662186
13150,-1.2577374956649998,11.733859803278705,1609701086.6910322
13200,-1.25448744812,11.751653688524577,1532243604.4876537
13250,-1.251237400575,11.785264360655733,1458513312.2495887
13300,-1.24798735303,11.787241459016396,1388330860.6783128
13350,-1.244737305485,11.76351627868852,1321525530.615219
13400,-1.2414872579399998,11.743745295081977,1257934817.7664204
13450,-1.238237210395,11.760880147541,1197404037.4102666
13500,-1.23498716285,11.791195655737683,1139785948.1259742
13550,-1.231737115305,11.80833050819672,1084940393.628161
13600,-1.22848706776,11.820852131147547,1032733961.8359684
13650,-1.2252370202149998,11.810307606557375,983039660.3475536
13700,-1.22198697267,11.805035344262299,935736607.5304217
13750,-1.218736925125,11.80174018032789,890709738.4762441
13800,-1.21548687758,11.795808885245895,847849525.1049324
13850,-1.212236830035,11.814920836065564,807051709.7370222
13900,-1.2089867824899998,11.816897934426237,768217051.4863694
13950,-1.2057367349449999,11.818216000000001,731251084.8561871
14000,-1.2024866874,11.814261803278674,696063889.951271
14050,-1.199236639855,11.807671475409853,662569873.7474067
14100,-1.19598659231,11.836668918032787,630687561.8859171
14150,-1.1927365447649998,11.873574754098355,600339400.4868803
14200,-1.1894864972199999,11.897299934426238,571451567.4989432
14250,-1.186236449675,11.899277032786884,543953793.1268052
14300,-1.18298640213,11.872256688524574,517779188.8995975
14350,-1.179736354585,11.855780868852472,492864084.9643534
14400,-1.1764863070399998,11.839964081967224,469147875.20877576
14450,-1.1732362594949999,11.85116763934425,446572869.83656895
14500,-1.16998621195,11.878847016393447,425084155.0367156
14550,-1.166736164405,11.872915721311474,404629459.40537506
14600,-1.16348611686,11.859735065573759,385159026.79542595
14650,-1.1602360693149998,11.847872475409847,366625495.28440034
14700,-1.1569860217699999,11.849190540983615,348983781.96636516
14750,-1.153735974225,11.845895377049173,332190973.2875367
14800,-1.15048592668,11.858417000000006,316206220.6588493
14850,-1.147235879135,11.861712163934426,300990641.09155506
14900,-1.1439858315899998,11.851826672131134,286507222.6141726
14950,-1.1407357840449999,11.83732795081969,272720734.2406761
15000,-1.1374857365,11.836009885245922,259597640.27094886
15050,-1.134235688955,11.865007327868843,247106018.71502632
15100,-1.13098564141,11.881483147540981,235215483.6427022
15150,-1.127735593865,11.880165081967213,223897111.26960257
15200,-1.1244855463199999,11.858416999999992,213123369.5999338
15250,-1.121235498775,11.849190540983615,202868051.45477036
15300,-1.11798545123,11.84721344262296,193106210.72296187
15350,-1.1147354036849997,11.861053131147525,183814101.67959422
15400,-1.1114853561399998,11.880165081967213,174969121.22439918
15450,-1.1082353085949999,11.892027672131153,166549753.8995974
15500,-1.10498526105,11.900595098360656,158535519.55344415
15550,-1.1017352135049998,11.885437344262302,150906923.5221583
15600,-1.0984851659599997,11.883460245901656,143645409.20905617
15650,-1.0952351184149998,11.904549295081946,136733312.94554073
15700,-1.0919850708699999,11.933546737704921,130153821.02413721
15750,-1.088735023325,11.942773196721316,123890928.79906964
15800,-1.0854849757799998,11.92563834426229,117929401.75487806
15850,-1.0822349282349997,11.909821557377033,112254738.44838871
15900,-1.0789848806899998,11.911139622950838,106853135.23387957
15950,-1.0757348331449998,11.93156963934425,101711452.68564221
16000,-1.0724847856,11.942773196721314,96817183.63626766
16050,-1.0692347380549998,11.951340622950822,92158422.75289753
16100,-1.0659846905099997,11.956612885245907,87723837.57744502
16150,-1.0627346429649998,11.934205770491783,83502640.96033253
16200,-1.0594845954199998,11.934205770491829,79484564.82069877
16250,-1.056234547875,11.936182868852468,75659835.16924079
16300,-1.0529845003299996,11.967157409836062,72019148.33293684
16350,-1.0497344527849997,11.975065803278692,68553648.3238167
16400,-1.04648440524,11.956612885245908,65254905.29672615
16450,-1.0432343576949998,11.93618286885244,62114895.043686554
16500,-1.03998431015,11.925638344262312,59125979.47497217
16550,-1.0367342626049996,11.916411885245918,56280888.039415695
16600,-1.0334842150599997,11.919048016393436,53572700.038760304
16650,-1.030234167515,11.942773196721317,50994827.79302372
16700,-1.0269841199699998,11.953976754098361,48541000.61593575
16750,-1.023734072425,11.95331772131147,46205249.561463624
16800,-1.0204840248799998,11.935523836065585,43981892.90432015
16850,-1.0172339773349997,11.934205770491815,41865522.319139674
16900,-1.01398392979,11.953976754098347,39850989.72469995
16950,-1.0107338822449998,11.953317721311478,37933394.76118834
17000,-1.0074838347,11.951999655737712,36108072.87005381
17050,-1.0042337871549998,11.930910606557376,34370583.94744418
17100,-1.0009837396099999,11.905208327868857,32716701.543632254
17150,-0.997733692065,11.908503491803293,31142402.582155656
17200,-0.9944836445199998,11.92300221311474,29643857.573663473
17250,-0.9912335969749999,11.957930950819676,28217421.300665274
17300,-0.9879835494299998,11.953976754098365,26859623.950520433
17350,-0.9847335018849999,11.936182868852455,25567162.67510304
17400,-0.98148345434,11.922343180327879,24336893.556606464
17450,-0.9782334067949998,11.922343180327887,23165823.959948517
17500,-0.9749833592499999,11.940137065573753,22051105.253171798
17550,-0.9717333117049998,11.95924901639344,20990025.878131956
17600,-0.9684832641599999,11.970452573770498,19980004.75461996
17650,-0.965233216615,11.954635786885243,19018585.001870934
17700,-0.9619831690699998,11.927615442622935,18103427.96219015
17750,-0.9587331215249999,11.917070918032813,17232307.51215661
17800,-0.9554830739799998,11.93947803278687,16403104.64756664
17850,-0.9522330264349999,11.96913450819672,15613802.328946019
17900,-0.9489829788899999,11.997472918032795,14862480.57509133
17950,-0.9457329313449998,11.998790983606561,14147311.792706218
18000,-0.9424828837999999,11.98956452459014,13466556.33077205
18050,-0.9392328362549998,11.988246459016413,12818558.248837736
18100,-0.9359827887099998,11.994836786885246,12201741.288936898
18150,-0.9327327411649999,12.02185713114754,11614605.04133237
18200,-0.9294826936199998,12.014607770491807,11055721.294762101
18250,-0.9262326460749999,12.010653573770501,10523730.56230855
18300,-0.92298259853,11.986269360655722,10017338.774439659
18350,-0.9197325509849998,11.958589983606576,9535314.131178651
18400,-0.9164825034399999,11.961226114754112,9076484.105744483
18450,-0.9132324558949998,11.967816442622944,8639732.592374584
18500,-0.9099824083499999,11.996813885245908,8223997.191392249
18550,-0.906732360805,12.002086147540986,7828266.624914112
18600,-0.9034823132599998,11.988905491803262,7451578.27691172
18650,-0.9002322657149999,11.978360967213126,7093015.851643441
18700,-0.8969822181699998,11.991541622950832,6751707.144760439
18750,-0.8937321706249999,12.001427114754092,6426821.921665421
18800,-0.89048212308,12.013948737704924,6117569.897962834
18850,-0.8872320755349998,12.00010904918033,5823198.817088192
18900,-0.8839820279899999,12.00142711475409,5542992.620440437
18950,-0.8807319804449998,11.996154852459027,5276269.705565653
19000,-0.8774819328999999,11.980997098360671,5022381.268156001
19050,-0.874231885355,11.986928393442614,4780709.723829853
19100,-0.8709818378099998,12.008676475409837,4550667.205854891
19150,-0.8677317902649999,11.98561032786886,4331694.13515939
19200,-0.8644817427199998,11.984292262295074,4123257.8591533047
19250,-0.8612316951749999,11.96056708196722,3924851.3560483796
19300,-0.85798164763,11.981656131147549,3735992.0015250216
19350,-0.8547316000849998,12.01658486885244,3556220.394746384
19400,-0.8514815525399999,12.027788426229511,3385099.240863569
19450,-0.8482315049949998,12.071284590163941,3222212.2872937378
19500,-0.8449814574499999,12.018561967213113,3067163.3111837204
19550,-0.841731409905,11.994836786885244,2919575.155595956
19600,-0.8384813623599998,11.969793540983622,2779088.8120723963
19650,-0.8352313148149999,11.97704290163932,2645362.5473447526
19700,-0.8319812672699998,12.0106535737705,2518071.0720665553
19750,-0.8287312197249999,12.027129393442632,2396904.749545321
19800,-0.82548117218,12.040310049180329,2281568.842549746
19850,-0.8222311246349998,12.029765524590147,2171782.7963599535
19900,-0.8189810770899999,12.010653573770506,2067279.5563168337
19950,-0.8157310295449998,12.010653573770476,1967804.9182101989
20000,-0.8124809819999999,12.014607770491798,1873116.9099259013
20050,-0.8092309344549999,12.001427114754108,1782985.2028474147
20100,-0.8059808869099998,11.970452573770492,1697190.5515804065
20150,-0.8027308393649999,11.938159967213096,1615524.2606372477
20200,-0.79948079182,11.937500934426245,1537787.6767842178
20250,-0.7962307442749998,11.94672739344263,1463791.705816552
20300,-0.7929806967299999,11.966498377049176,1393356.3525859003
20350,-0.7897306491849998,11.99813195081968,1326310.2831612315
20400,-0.7864806016399999,11.99483678688525,1262490.4080582436
20450,-0.783230554095,11.99351872131146,1201741.4855233931
20500,-0.7799805065499998,11.97572483606559,1143915.7439075806
20550,-0.7767304590049999,11.982974196721322,1088872.5222109347
20600,-0.7734804114599998,11.992859688524584,1036477.9279242073
20650,-0.7702303639149999,12.002086147540988,986604.5113346551
20700,-0.76698031637,12.01263067213115,939130.9555039579
20750,-0.7637302688249998,12.004063245901623,893941.7811642154
20800,-0.7604802212799999,11.954635786885259,850927.0658140733
20850,-0.7572301737349998,11.91641188524591,809982.176331698
20900,-0.7539801261899999,11.954635786885236,771007.514454239
20950,-0.750730078645,11.945409327868852,733908.2745045515
21000,-0.7474800310999998,11.93288770491804,698594.2127759564
21050,-0.7442299835549999,11.959908049180315,664979.4280139945
21100,-0.7409799360099998,12.023175196721322,632982.152461211
21150,-0.7377298884649999,12.070625557377058,602524.5529567105
21200,-0.73447984092,12.079192983606543,573532.5416066191
21250,-0.7312297933749998,12.127961409836072,545935.5955649344
21300,-0.7279797458299999,12.147073360655739,519666.58548638487
21350,-0.7247296982849998,12.09566880327869,494661.6122339634
21400,-0.7214796507399999,12.052172639344258,470859.85144399764
21450,-0.718229603195,12.041628114754111,448203.4055705911
21500,-0.7149795556499998,12.060740065573752,426637.16304957477
21550,-0.7117295081049999,12.078533950819674,406108.6642393827
21600,-0.7084794605599998,12.097645901639352,386567.97381271573
21650,-0.7052294130149999,12.07589781967213,367967.55928864493
21700,-0.70197936547,12.060740065573754,350262.1754096193
21750,-0.6987293179249998,12.053490704918051,333408.75408217945
21800,-0.6954792703799999,12.069966524590145,317366.29961362225
21850,-0.6922292228349998,12.106213327868852,302095.78898978943
21900,-0.6889791752899999,12.110826557377063,287560.07695141376
21950,-0.6857291277449999,12.104236229508194,273723.80563810334
22000,-0.6824790801999998,12.08644234426228,260553.3185801923
22050,-0.6792290326549999,12.06601232786887,248016.57882922725
22100,-0.67597898511,12.033060688524575,236083.0910279463
22150,-0.6727289375649999,12.02449326229508,224723.82723018673
22200,-0.6694788900199999,12.01856196721312,213911.15629028424
22250,-0.6662288424749998,11.98890549180328,203618.77665018124
22300,-0.6629787949299999,11.969793540983583,193821.65236078177
22350,-0.659728747385,11.955953852459034,184495.95218188866
22400,-0.6564786998399998,11.961885147540993,175618.99161261469
22450,-0.6532286522949999,12.000109049180326,167169.17771123615
22500,-0.6499786047499998,12.025811327868855,159125.95657026873
22550,-0.6467285572049999,12.050854573770494,151469.76331900357
22600,-0.64347850966,12.040969081967207,144181.9745318744
22650,-0.6402284621149998,12.043605213114768,137244.8629268999
22700,-0.6369784145699999,12.045582311475421,130641.55424399712
22750,-0.6337283670249998,12.046241344262294,124355.9861982734
22800,-0.6304783194799999,12.05612683606558,118372.86940845537
22850,-0.627228271935,12.046900377049187,112677.65020540627
22900,-0.6239782243899998,12.020539065573761,107256.47523026787
22950,-0.6207281768449999,11.997472918032798,102096.15773611327
23000,-0.6174781292999998,12.010653573770506,97184.14551112996
23050,-0.6142280817549999,12.040310049180315,92508.4903453199
23100,-0.61097803421,12.069966524590168,88057.81896643141
23150,-0.6077279866649998,12.077215885245906,83821.30537443199
23200,-0.6044779391199999,12.07062555737705,79788.64450722531
23250,-0.6012278915749998,12.058762967213116,75950.02717354712
23300,-0.5979778440299999,12.045582311475423,72296.11619207566
23350,-0.594727796485,12.04755940983605,68818.02367870246
23400,-0.5914777489399998,12.059422000000003,65507.289426725234
23450,-0.5882277013949999,12.056126836065578,62355.86032736623
23500,-0.5849776538499998,12.031742622950814,59356.07078055755
23550,-0.5817276063049999,11.996813885245897,56500.624048345126
23600,-0.57847755876,12.009335508196733,53782.57450554918
23650,-0.5752275112149998,12.03042455737703,51195.310744510396
23700,-0.5719774636699999,12.063376196721313,48732.53949282064
23750,-0.5687274161249998,12.06667136065575,46388.27030491871
23800,-0.5654773685799999,12.047559409836063,44156.80099031516
23850,-0.562227321035,12.036355852459003,42032.70374299755
23900,-0.5589772734899998,12.023834229508212,40010.811938277744
23950,-0.5557272259449999,12.039651016393424,38086.20756496503
24000,-0.5524771784000002,12.0462413442623,36254.20926229041
24050,-0.5492271308549999,12.060740065573775,34510.36093248583
24100,-0.5459770833099999,12.0686484590164,32850.42090131736
24150,-0.5427270357649998,12.055467803278676,31270.35160020196
24200,-0.5394769882199999,12.047559409836081,29766.30974481483
24250,-0.536226940675,12.034378754098366,28334.63698629231
24300,-0.5329768931299999,12.046900377049178,26971.85101229232
24350,-0.5297268455849999,12.046241344262297,25674.637076263833
24400,-0.5264767980399998,11.969793540983611,24439.839934320677
24450,-0.5232267504949999,11.960567081967195,23264.456170106983
24500,-0.51997670295,11.910480590163948,22145.62688898298
24550,-0.5167266554049998,11.8768699180328,21080.63076376106
24600,-0.5134766078599999,11.886096377049178,20066.87741507528
24650,-0.5102265603149998,11.92959254098361,19101.90111028135
24700,-0.5069765127699999,12.02515229508197,18183.35476556134
24750,-0.503726465225,12.021198098360637,17309.004236641096
24800,-0.5004764176799998,12.058762967213132,16476.722884234354
24850,-0.49722637013499993,12.121371081967222,15684.486400993037
24900,-0.4939763225899998,12.127302377049169,14930.367887379965
24950,-0.4907262750449999,12.176070803278693,14212.533164487195
25000,-0.48747622749999997,12.153004655737714,13529.236312396997
25050,-0.48422617995499984,12.131915606557369,12878.815423233616
25100,-0.4809761324099999,12.087760409836077,12259.688558574684
25150,-0.4777260848649998,12.075897819672143,11670.349901388174
25200,-0.4744760373199999,12.081170081967201,11109.36609313565
25250,-0.47122598977499996,12.100941065573775,10575.372747130397
25300,-0.46797594222999983,12.09764590163935,10067.0711296703
25350,-0.4647258946849999,12.080511049180325,9583.225000871844
25400,-0.4614758471399998,12.054149737704918,9122.65760752019
25450,-0.45822579959499987,12.048218442622963,8684.248820621338
25500,-0.45497575204999996,12.055467803278669,8266.9324106924
25550,-0.4517257045049998,12.058762967213118,7869.693454162995
25600,-0.4484756569599999,12.081829114754107,7491.565864578371
25650,-0.4452256094149998,12.052831672131148,7131.630042598809
25700,-0.44197556186999987,12.044264245901623,6789.010639079428
25750,-0.43872551432499995,12.044264245901658,6462.874425788369
25800,-0.4354754667799998,12.057444901639329,6152.42826858451
25850,-0.4322254192349999,12.078533950819672,5856.917198124171
25900,-0.4289753716900002,12.077874918032792,5575.622573403624
25950,-0.42572532414499986,12.070625557377056,5307.860333670508
26000,-0.42247527659999995,12.05546780327867,5052.979334452076
26050,-0.4192252290549998,12.045582311475432,4810.359763651821
26100,-0.4159751815099999,12.06271716393442,4579.411633862758
26150,-0.4127251339650002,12.08710137704918,4359.573347228999
26200,-0.40947508641999986,12.102918163934437,4150.310329365094
26250,-0.40622503887499994,12.091055573770495,3951.113729010195
26300,-0.4029749913299998,12.066012327868842,3761.499180253433
26350,-0.3997249437849999,12.05283167213116,3581.005624320334
26400,-0.39647489624,12.052172639344276,3409.1941880536297
26450,-0.39322484869499985,12.056126836065568,3245.6471163607894
26500,-0.38997480114999994,12.075238786885249,3089.966756031267
26550,-0.3867247536049998,12.080511049180334,2941.774588451507
26600,-0.3834747060599999,12.080511049180318,2800.7103088650633
26650,-0.380224658515,12.079852016393456,2666.430949937795
26700,-0.37697461096999985,12.04360521311476,2538.6100474964796
26750,-0.37372456342499993,12.024493262295074,2416.936846411366
26800,-0.3704745158799998,12.011971639344267,2301.115544690934
26850,-0.3672244683349999,12.011312606557382,2190.8645739502836
26900,-0.36397442079,11.97111160655737,2085.9159145026833
26950,-0.36072437324499984,11.977042901639349,1986.014443408403
27000,-0.35747432569999993,12.050854573770506,1890.9173138948977
27050,-0.3542242781549998,12.117416885245891,1800.393364638699
27100,-0.3509742306099999,12.148391426229516,1714.2225574722709
27150,-0.34772418306499997,12.201773081967222,1632.1954421478374
27200,-0.34447413551999984,12.219566967213112,1554.112646856399
27250,-0.3412240879749999,12.178706934426234,1479.7843932625262
27300,-0.3379740404299998,12.15300465573772,1409.0300348752417
27350,-0.3347239928849999,12.16552627868851,1341.6776176321632
27400,-0.33147394533999996,12.16552627868853,1277.5634616279056
27450,-0.32822389779499983,12.166185311475411,1216.531762969404
27500,-0.3249738502499999,12.129279475409833,1158.4342147896255
27550,-0.3217238027049998,12.120053016393438,1103.1296464977313
27600,-0.31847375515999987,12.11412172131149,1050.483680388289
27650,-0.31522370761499996,12.127302377049167,1000.3684047740904
27700,-0.3119736600699998,12.147732393442627,952.6620628475874
27750,-0.3087236125249999,12.147732393442631,907.2487565140445
27800,-0.3054735649800002,12.143778196721316,864.0181644759683
27850,-0.30222351743499987,12.115439786885227,822.8652738830863
27900,-0.29897346988999995,12.08380621311477,783.6901248951339
27950,-0.2957234223449998,12.087760409836049,746.3975675359923
28000,-0.2924733747999999,12.09698686885246,710.8970302478709
28050,-0.2892233272550002,12.067989426229511,677.1022995824155
28100,-0.28597327970999986,12.02119809836066,644.9313104929066
28150,-0.28272323216499995,11.95068159016392,614.305946717451
28200,-0.2794731846199998,11.978360967213133,585.1518507674957
28250,-0.2762231370749999,11.94738642622951,557.3982430595993
28300,-0.2729730895300002,11.979019999999997,530.9777497503819
28350,-0.26972304198499986,12.044264245901651,505.8262388559253
28400,-0.26647299443999994,12.095668803278695,481.88266425698635
28450,-0.2632229468949998,12.096327836065553,459.08891721049974
28500,-0.2599728993499999,12.09500977049182,437.3896850062643
28550,-0.256722851805,12.117416885245913,416.7323164249155
28600,-0.25347280425999985,12.111485590163932,397.06669366996107
28650,-0.25022275671499994,12.117416885245902,378.34511046233496
28700,-0.2469727091699998,12.095668803278695,360.522156000921
28750,-0.2437226616249999,12.071943622950801,343.5546045068156
28800,-0.24047261407999998,12.051513606557382,327.4013100826053
28850,-0.23722256653499985,12.053490704918044,312.02310663093454
28900,-0.23397251898999993,12.075897819672123,297.3827125889055
28950,-0.2307224714449998,12.089078475409845,283.44464024656287
29000,-0.2274724238999999,12.10028203278689,270.17510942890806
29050,-0.22422237635499997,12.074579754098355,257.54196533144574
29100,-0.22097232880999984,12.05349070491804,245.5146003094184
29150,-0.21772228126499993,12.047559409836085,234.0638794304741
29200,-0.2144722337199998,12.070625557377033,223.1620696096646
29250,-0.21122218617499988,12.097645901639348,212.78277215441605
29300,-0.20797213862999975,12.094350737704927,202.9008585553631
29350,-0.20472209108499984,12.079192983606557,193.4924093668813
29400,-0.2014720435399997,12.058762967213116,184.53465602862227
29450,-0.1982219959949998,12.073920721311488,176.00592548655368
29500,-0.19497194844999988,12.084465245901622,167.8855874787757
29550,-0.19172190090499974,12.07457975409836,160.15400435790104
29600,-0.18847185335999983,12.089078475409849,152.79248332793603
29650,-0.1852218058149997,12.095009770491805,145.78323097947347
29700,-0.18197175826999978,12.093032672131136,139.10931001261756
29750,-0.17872171072499987,12.081170081967228,132.7545980423537
29800,-0.17547166317999974,12.09171460655736,126.70374838617074
29850,-0.17222161563499983,12.120053016393443,120.94215273854475
29900,-0.1689715680899997,12.130597540983615,115.45590564148814
29950,-0.16572152054499978,12.10819042622951,110.23177066474744
30000,-0.16247147299999987,12.087101377049159,105.25714821337228
30050,-0.15922142545499973,12.075897819672146,100.52004488435651
30100,-0.15597137790999982,12.110826557377036,96.00904429780826
30150,-0.15272133036499969,12.133233672131144,91.71327933169215
30200,-0.14947128281999977,12.154322721311482,87.62240569261344
30250,-0.14622123527499986,12.140483032786891,83.72657675834512
30300,-0.14297118772999973,12.13257463934425,80.01641963091068
30350,-0.13972114018499981,12.122030114754107,76.48301234196838
30400,-0.13647109263999968,12.110167524590171,73.11786215504686
30450,-0.13322104509499977,12.120712049180332,69.9128849118589
30500,-0.12997099754999986,12.14311916393443,66.8603853724455
30550,-0.12672095000499972,12.141801098360663,63.953038501334575
30600,-0.12347090245999981,12.11214462295081,61.18387165418981
30650,-0.1202208549149999,12.087760409836086,58.54624762161755
30700,-0.11697080736999976,12.09171460655739,56.03384848888941
30750,-0.11372075982499985,12.112803655737695,53.64066027231764
30800,-0.11047071227999972,12.104895262295088,51.360958294909715
30850,-0.1072206647349998,12.108190426229514,49.18929326573297
30900,-0.10397061718999989,12.092373639344252,47.120478029122445
30950,-0.10072056964499976,12.080511049180341,45.1495749515034
31000,-0.09747052209999985,12.098304934426242,43.27188391514582
31050,-0.09422047455499971,12.113462688524574,41.48293088964424
31100,-0.0909704270099998,12.145096262295084,39.77845705332667
31150,-0.08772037946499989,12.15432272131148,38.15440843812681
31200,-0.08447033191999975,12.140483032786882,36.60692607273385
31250,-0.08122028437499984,12.121371081967219,35.132336600041945
31300,-0.0779702368299997,12.104236229508208,33.727143346075685
31350,-0.0747201892849998,12.124666245901626,32.38801781866915
31400,-0.07147014173999988,12.133892704918035,31.111791615216674
31450,-0.06822009419499975,12.116098819672137,29.895448719813007
31500,-0.06497004664999984,12.097645901639337,28.73611817104532
31550,-0.0617199991049997,12.083806213114753,27.631067082600516
31600,-0.05846995155999979,12.076556852459026,26.577693999712825
31650,-0.05521990401499988,12.033060688524575,25.573522575289033
31700,-0.05196985646999974,12.030424557377055,24.616195550330538
31750,-0.04871980892499983,12.068648459016407,23.70346902400909
31800,-0.045469761379999696,12.027129393442621,22.833206999457627
31850,-0.042219713834999784,11.969134508196706,22.003376192010673
31900,-0.03896966628999987,11.994177754098375,21.212041087263692
31950,-0.03571961874499974,12.067330393442628,20.457359236931673
32000,-0.032469571199999825,12.095009770491808,19.73757678106379
32050,-0.02921952365499969,12.143778196721327,19.051024185721587
32100,-0.02596947610999978,12.170798540983613,18.396112185753953
32150,-0.022719428564999866,12.18727436065572,17.77132792279849
32200,-0.019469381019999732,12.149709491803295,17.175231269116235
32250,-0.01621933347499982,12.290083475409837,16.606451328317178
32300,-0.012969285929999685,12.818627770491796,16.063683104464374
32350,-0.009719238384999773,13.27797362295082,15.54568433145542
32400,-0.006469190839999861,13.610126147540988,15.051272454967751
32450,-0.0032191432949999488,13.84012859016395,14.57932175962747
32500,3.090425000040753e-05,14.009500016393428,14.128760634413133
32550,0.0032809517950003197,14.002909688524566,13.698568969643217
32600,0.006530999340000232,13.55410836065574,13.287775679214791
32650,0.009781046885000144,13.076968622950837,12.895456342067519
32700,0.013031094430000056,12.634098590163951,12.520730957135147
32750,0.016281141975000413,12.203750180327859,12.162761806323878
32800,0.019531189520000325,11.787900491803294,11.820751420319692
32850,0.022781237065000237,11.404343409836079,11.493940642275907
32900,0.02603128461000015,11.059010229508177,11.181606784672013
32950,0.02928133215500006,10.740697393442613,10.883061874859777
33000,0.03253137970000042,10.427656819672125,10.597650985029317
33050,0.03578142724500033,10.13175109836065,10.324750642533122
33100,0.03903147479000024,9.854957327868835,10.063767316700735
33150,0.042281522335000155,9.61177422950818,9.814135978464186
33200,0.04553156988000007,9.3962705081967,9.575318729290041
33250,0.04878161742500042,9.1959245409836,9.346803496083304
33300,0.052031664970000335,8.999532770491788,9.128102788888839
33350,0.05528171251500025,8.795232606557356,8.91875251836809
33400,0.05853176006000016,8.594227606557377,8.718310870175392
33450,0.06178180760500007,8.427492311475405,8.526357233495492
33500,0.06503185515000043,8.265370245901652,8.342491181136259
33550,0.06828190269500034,8.121701098360631,8.16633149869589
33600,0.07153195024000025,7.9839632459016165,7.997515260442888
33650,0.07478199778500016,7.826454409836045,7.8356969496615365
33700,0.07803204533000008,7.664991377049195,7.680547621322824
33750,0.08128209287500043,7.52066319672132,7.531754105044361
33800,0.08453214042000035,7.41126375409837,7.3890182464007035
33850,0.08778218796500026,7.305818508196717,7.252056184738412
33900,0.09103223551000017,7.165444524590143,7.120597665739679
33950,0.09428228305500008,7.036274098360662,6.99438538706219
34000,0.0975323306,6.8695388032786875,6.8731743754637415
34050,0.10078237814500035,6.711370934426224,6.75673139389657
34100,0.10403242569000026,6.642172491803275,6.644834377129403
34150,0.10728247323500018,6.542658540983621,6.537271894524278
34200,0.11053252078000009,6.468846868852455,6.433842638661789
34250,0.113782568325,6.410192950819689,6.334354938570733
34300,0.11703261587000036,6.333745147540988,6.238626296378344
34350,0.12028266341500027,6.279704459016381,6.146482946254157
34400,0.12353271096000018,6.184803737704909,6.05775943457463
34450,0.1267827585050001,6.130763049180337,5.972298220287645
34500,0.13003280605,6.04047555737706,5.889949294504707
34550,0.13328285359500036,5.931735147540994,5.8105698183957175
34600,0.13653290114000027,5.830903131147539,5.734023778505673
34650,0.13978294868500019,5.742592737704902,5.660181658654824
34700,0.1430329962300001,5.656918475409822,5.588920127624537
34750,0.146283043775,5.604854885245899,5.520121741869123
34800,0.14953309132000037,5.544882901639352,5.453674662530663
34850,0.15278313886500028,5.48293381967214,5.38947238606864
34900,0.1560331864100002,5.405167950819664,5.32741348784914
34950,0.1592832339550001,5.312903360655718,5.2674013780701845
35000,0.16253328150000002,5.24040975409834,5.209344069429502
35050,0.16578332904500037,5.194936491803267,5.153153955969736
35100,0.16903337659000028,5.169893245901645,5.098747602563325
35150,0.1722834241350002,5.14023677049181,5.046045544524935
35200,0.1755334716800001,5.073015426229499,4.9949720968643385
35250,0.17878351922500002,4.983386967213097,4.94545517271571
35300,0.18203356677000038,4.935936606557369,4.897426110501835
35350,0.1852836143150003,4.888486245901624,4.850819509412989
35400,0.1885336618600002,4.8397178196721296,4.8055730728002715
35450,0.1917837094050001,4.815992639344265,4.761627459102729
35500,0.19503375695000003,4.744158065573762,4.718926139945656
35550,0.19828380449500038,4.718455786885239,4.677415265065037
35600,0.2015338520400003,4.717137721311475,4.63704353372974
35650,0.2047838995850002,4.715160622950803,4.597762072348666
35700,0.20803394713000012,4.723069016393438,4.559524317965434
35750,0.21128399467500003,4.678254786885249,4.522285907357168
35800,0.2145340422200004,4.640689918032779,4.486004571467806
35850,0.2177840897650003,4.553697590163921,4.45064003491924
35900,0.2210341373100002,4.49174850819673,4.416153920355931
35950,0.22428418485500012,4.466046229508184,4.382509657390476
36000,0.22753423240000004,4.438366852459006,4.349672395928717
36050,0.2307842799450004,4.396847786885248,4.317608923663658
36100,0.2340343274900003,4.338193868852452,4.2862875875376485
36150,0.23728437503500022,4.29074350819672,4.255678218981816
36200,0.24053442258000013,4.2248402295082,4.225752062751095
36250,0.24378447012500004,4.183321163934431,4.196481709181794
36300,0.2470345176700004,4.164868245901628,4.1678410297070085
36350,0.2502845652150003,4.152346622950819,4.139805115473209
36400,0.2535346127600002,4.1193949836065515,4.112350218908667
36450,0.25678466030500013,4.060082032786891,4.085453698101811
36500,0.26003470785000005,4.037674918032782,4.059093963854243
36550,0.2632847553950004,4.002746180327868,4.0332504292797475
36600,0.2665348029400003,3.9816571311475384,4.007903461826797
36650,0.2697848504850002,3.9664993770491774,3.983034337607928
36700,0.27303489803000014,3.9526596885245846,3.958625197925024
36750,0.27628494557500005,3.9223441803278756,3.9346590078848482
36800,0.2795349931200004,3.875552852459009,3.91111951700422
36850,0.2827850406650003,3.8656673606557312,3.887991221709171
36900,0.28603508821000023,3.862372196721318,3.865259329636883
36950,0.28928513575500014,3.87555285245901,3.8429097256537332
37000,0.29253518330000006,3.8300795901639297,3.820928939506849
37050,0.2957852308450004,3.782629229508202,3.799304115030581
37100,0.2990352783900003,3.735178868852455,3.778022980833104
37150,0.30228532593500024,3.702227229508192,3.7570738223919022
37200,0.30553537348000015,3.6982730327868865,3.736445455490389
37250,0.30878542102500006,3.67982011475409,3.71612720093112
37300,0.3120354685700004,3.665321393442619,3.696108860464184
37350,0.31528551611500033,3.6297336229508246,3.6763806938723222
37400,0.31853556366000024,3.607985540983603,3.6569333971570894
37450,0.32178561120500015,3.5651484098360666,3.6377580817731427
37500,0.32503565875000007,3.5348329016393425,3.6188462548601796
37550,0.3282857062950004,3.5223112786885173,3.6001898004245696
37600,0.33153575384000034,3.521652245901635,3.581780961424976
37650,0.33478580138500025,3.4873825409836066,3.563612322718457
37700,0.33803584893000016,3.4405912131147485,3.5456767948257024
37750,0.3412858964750001,3.4425683114754113,3.5279675984759535
37800,0.34453594402000043,3.4386141147540927,3.510478249894119
37850,0.34778599156500034,3.4241153934426194,3.4932025467943935
37900,0.35103603911000025,3.419502163934422,3.4761345550463503
37950,0.35428608665500017,3.3970950491803267,3.459268595981225
38000,0.3575361342000001,3.374028901639337,3.442599234307532
38050,0.36078618174500043,3.3503037213114775,3.426121266606745
38100,0.36403622929000035,3.341077262295074,3.4098297103811217
38150,0.36728627683500026,3.3555759836065606,3.3937197936271066
38200,0.37053632438000017,3.3423953278688483,3.377786944909057
38250,0.3737863719250001,3.318670147540976,3.3620267839092004
38300,0.37703641947,3.281764311475406,3.3464351124309326
38350,0.38028646701500035,3.245517508196723,3.3310079058336437
38400,0.38353651456000026,3.224428459016385,3.3157413048783324
38450,0.3867865621050002,3.2277236229508244,3.300631607964212
38500,0.3900366096500001,3.2231103934426173,3.285675263737565
38550,0.393286657195,3.207293606557369,3.2708688640548806
38600,0.39653670474000036,3.1750009999999986,3.2562091372832804
38650,0.39978675228500027,3.1427083934426223,3.2416929419219978
38700,0.4030367998300002,3.134140967213111,3.22731726052945
38750,0.4062868473750001,3.1413903278688537,3.2130791939412515
38800,0.40953689492,3.155230016393435,3.1989759557651385
38850,0.41278694246500036,3.1295277377049104,3.1850048671395053
38900,0.4160369900100003,3.064283491803278,3.171163351742881
38950,0.4192870375550002,2.9950850491803256,3.1574489310422638
39000,0.4225370851000001,3.0029934426229494,3.143859219768847
39050,0.425787132645,2.985858590163931,3.1303919216101908
39100,0.42903718019000037,2.9456575901639286,3.1170448251084397
39150,0.4322872277350003,2.956202114754093,3.103815799754681
39200,0.4355372752800002,2.9825634262295084,3.0907027922699952
39250,0.4387873228250001,3.015515065573767,3.0777038230642595
39300,0.44203737037,2.998380213114752,3.0648169828641274
39350,0.44528741791500037,3.016174098360652,3.052040429502063
39400,0.4485374654600003,3.062306393442618,3.039372384858704
39450,0.4517875130050002,3.0412173442622876,3.0268111319511437
39500,0.4550375605500001,2.989812786885248,3.0143550121601668
39550,0.458287608095,2.9278637049180256,3.00200242258973
39600,0.4615376556400004,2.8909578688524578,2.9897518135523353
39650,0.4647877031850003,2.9094107868852364,2.9776016861742653
39700,0.4680377507300002,2.897548196721313,2.9655505901148835
39750,0.4712877982750001,2.891616901639338,2.9535971213945658
39800,0.47453784582,2.8804133442622977,2.9417399203260035
39850,0.4777878933650004,2.8586652622950743,2.9299776695439363
39900,0.4810379409100003,2.8270316885245896,2.9183090921285784
39950,0.4842879884550002,2.809896836065567,2.906732949818226
40000,0.4875380360000001,2.820441360655741,2.89524804130679
40050,0.49078808354500003,2.8184642622950773,2.883853200622143
40100,0.4940381310900004,2.7828764918032807,2.8725472955814246
40150,0.4972881786350003,2.7545380819672025,2.8613292263196013
40200,0.5005382261800002,2.730812901639344,2.850197923887746
40250,0.5037882737250001,2.719609344262293,2.839152348917724
40300,0.50703832127,2.7453116229508194,2.8281914903500693
40350,0.5102883688150004,2.7617874426229445,2.8173143642220286
40400,0.5135384163600003,2.7538790491803278,2.8065200125128866
40450,0.5167884639050002,2.7209274098360567,2.7958075020438127
40500,0.5200385114500001,2.71763224590164,2.785175923429631
40550,0.523288558995,2.7281767704918036,2.7746243900800054
40600,0.5265386065400004,2.7275177377049142,2.7641520372476753
40650,0.5297886540850003,2.7149961147540926,2.7537580211214916
40700,0.5330387016300002,2.700497393442618,2.743441517962088
40750,0.5362887491750001,2.674136081967205,2.733201723278158
40800,0.53953879672,2.643820573770491,2.7230378510413877
40850,0.5427888442650004,2.624708622950821,2.7129491329381783
40900,0.5460388918100003,2.61811829508196,2.7029348176564243
40950,0.5492889393550002,2.6365712131147494,2.692994170205622
41000,0.5525389869000001,2.6181182950819624,2.6831264712687584
41050,0.555789034445,2.6055966721311425,2.6733310165844286
41100,0.5590390819900004,2.5930750491803276,2.6636071163577357
41150,0.5622891295350003,2.560123409836066,2.65395409469862
41200,0.5655391770800002,2.592416016393434,2.644371289086258
41250,0.5687892246250001,2.5851666557377038,2.634858049858331
41300,0.5720392721700001,2.570667934426226,2.6254137397239443
41350,0.5752893197150004,2.573963098360654,2.6160377332990716
41400,0.5785393672600003,2.533762098360656,2.606729416663454
41450,0.5817894148050002,2.549578885245902,2.597488186937914
41500,0.5850394623500002,2.5456246885245815,2.588313451881123
41550,0.5882895098950001,2.5957111803278714,2.579204629504884
41600,0.5915395574400004,2.638548311475404,2.5701611477070414
41650,0.5947896049850003,2.603619573770491,2.5611824439211954
41700,0.5980396525300002,2.5897798852459006,2.5522679647823785
41750,0.6012897000750002,2.573963098360654,2.543417165807985
41800,0.6045397476200001,2.578576327868847,2.534629511093177
41850,0.6077897951650004,2.5706679344262313,2.525904473020109
41900,0.6110398427100003,2.5693498688524525,2.5172415319802983
41950,0.6142898902550002,2.5363982295081966,2.5086401761095076
42000,0.6175399378000002,2.513991114754094,2.5000999010345644
42050,0.6207899853450001,2.5014694918032765,2.4916202096315283
42100,0.6240400328900004,2.4915840000000022,2.483200611794675
42150,0.6272900804350003,2.4922430327868836,2.474840624215789
42200,0.6305401279800003,2.483016573770487,2.4665397701732523
42250,0.6337901755250002,2.4625865573770502,2.4582975793304898
42300,0.6370402230700001,2.4276578196721235,2.4501135875433095
42350,0.6402902706150004,2.4012965081967206,2.4419873366757217
42400,0.6435403181600003,2.405250704918037,2.4339183744238366
42450,0.6467903657050003,2.4164542622950775,2.425906254147441
42500,0.6500404132500002,2.401955540983602,2.4179505347089205
42550,0.6532904607950001,2.420408459016393,2.410050780319147
42600,0.65654050834,2.386797786885238,2.402206560390022
42650,0.6597905558850004,2.363731639344263,2.394417449393355
42700,0.6630406034300003,2.365049704918037,2.386683026725778
42750,0.6662906509750002,2.3657087377049133,2.379002876579402
42800,0.6695406985200001,2.4131590983606537,2.371376587817963
42850,0.672790746065,2.396683278688524,2.3638037538581806
42900,0.6760407936100004,2.3900929508196667,2.3562839725560947
42950,0.6792908411550003,2.3881158524590176,2.3488168460981402
43000,0.6825408887000002,2.369003901639346,2.3414019808967397
43050,0.6857909362450001,2.3894339180327817,2.3340389874901946
43100,0.68904098379,2.389433918032786,2.32672748044669
43150,0.6922910313350004,2.3854797213114725,2.3194670782721976
43200,0.6955410788800003,2.3762532622950756,2.312257403322117
43250,0.6987911264250002,2.3525280819672174,2.305098081716454
43300,0.7020411739700001,2.3393474262295104,2.2979887432584016
43350,0.705291221515,2.3512100163934364,2.2909290213561353
43400,0.7085412690600004,2.3696629344262305,2.2839185529476924
43450,0.7117913166050003,2.365049704918029,2.27695697842879
43500,0.7150413641500002,2.3340751639344224,2.270043941583429
43550,0.7182914116950001,2.3175993442622995,2.26317908951717
43600,0.72154145924,2.306395786885245,2.2563620725929634
43650,0.7247915067850004,2.306395786885247,2.249592544369388
43700,0.7280415543300003,2.305736754098361,2.242870161541221
43750,0.7312916018750002,2.295192229508193,2.236194583882199
43800,0.7345416494200001,2.2787164098360635,2.2295654741898985
43850,0.737791696965,2.232584114754101,2.2229824982326143
43900,0.7410417445100004,2.2081999016393445,2.2164453246981624
43950,0.7442917920550003,2.2180853934426255,2.209953625144508
44000,0.7475418396000002,2.239174442622949,2.203507073952138
44050,0.7507918871450001,2.256968327868849,2.1971053482780962
44100,0.75404193469,2.2464238032786885,2.190748128011619
44150,0.7572919822350004,2.2497189672131164,2.184435095731274
44200,0.7605420297800003,2.2378563770491793,2.1781659366635613
44250,0.7637920773250002,2.254332196721315,2.1719403386428846
44300,0.7670421248700001,2.2681718852458976,2.165757992072856
44350,0.770292172415,2.2839886721311453,2.159618589888852
44400,0.7735422199600004,2.2932151311475413,2.1535218275217796
44450,0.7767922675050003,2.2747622131147502,2.1474674028629983
44500,0.7800423150500002,2.249718967213116,2.1414550162303256
44550,0.7832923625950001,2.243128639344265,2.1354843703351145
44600,0.78654241014,2.2497189672131084,2.1295551702503204
44650,0.7897924576850004,2.26685381967213,2.123667123379532
44700,0.7930425052300003,2.2576273606557375,2.117819939426927
44750,0.7962925527750002,2.2332431475409824,2.112013330368092
44800,0.7995426003200001,2.2253347540983626,2.106247010421696
44850,0.802792647865,2.210836032786887,2.1005206960219556
44900,0.8060426954100004,2.234561213114751,2.0948341057918762
44950,0.8092927429550003,2.2609225245901645,2.089186960517226
45000,0.8125427905000002,2.2490599344262283,2.083578983121208
45050,0.8157928380450001,2.2108360327868812,2.0780098986398157
45100,0.81904288559,2.1864518196721323,2.0724794341978248
45150,0.8222929331350004,2.183815688524591,2.0669873189854058
45200,0.8255429806800003,2.1818385901639337,2.0615332842353324
45250,0.8287930282250002,2.1679989016393426,2.056117063200746
45300,0.8320430757700001,2.1574543770491785,2.0507383911334744
45350,0.835293123315,2.144932754098355,2.045397005262866
45400,0.8385431708600004,2.1040727213114745,2.0400926447751218
45450,0.8417932184050003,2.1040727213114736,2.0348250507931107
45500,0.8450432659500002,2.0941872295081976,2.029593966356642
45550,0.8482933134950001,2.1146172459016386,2.0243991364031753
45600,0.8515433610400001,2.131752098360652,2.01924030774896
45650,0.8547934085850004,2.1093449836065536,2.0141172290705742
45700,0.8580434561300003,2.0895739999999994,2.0090296508868652
45750,0.8612935036750002,2.0671668852459,2.003977325541245
45800,0.8645435512200002,2.082983672131147,1.998960007184367
45850,0.8677935987650001,2.0941872295081954,1.9939774517571374
45900,0.8710436463100004,2.090233032786883,1.98902941697406
45950,0.8742936938550003,2.086937868852457,1.9841156623069083
46000,0.8775437414000002,2.08100657377049,1.9792359489686955
46050,0.8807937889450002,2.063212688524588,1.974390039897949
46100,0.8840438364900001,2.0520091311475395,1.9695776997432703
46150,0.8872938840350004,2.0401465409836024,1.9647986948481644
46200,0.8905439315800003,2.020375557377046,1.960052793236142
46250,0.8937939791250002,2.0098310327868845,1.9553397645960713
46300,0.8970440266700002,1.9722661639344246,1.9506593802677783
46350,0.9002940742150001,1.947222918032787,1.946011413227886
46400,0.9035441217600004,1.9781974590163889,1.9413956380758832
46450,0.9067941693050003,2.0473959016393413,1.9368118310204148
46500,0.9100442168500003,2.099459491803277,1.9322597698657824
46550,0.9132942643950002,2.0750752786885247,1.9277392339986588
46600,0.9165443119400001,2.0849607704918016,1.9232500043749965
46650,0.9197943594850004,2.1086859508196714,1.9187918635071322
46700,0.9230444070300003,2.105390786885245,1.9143645954510804
46750,0.9262944545750003,2.1060498196721267,1.9099679857940017
46800,0.9295445021200002,2.1073678852458992,1.9056018216418538
46850,0.9327945496650001,2.1020956229508188,1.9012658916072074
46900,0.93604459721,2.0632126885245903,1.8969599857972304
46950,0.9392946447550004,2.049372999999997,1.8926838958018273
47000,0.9425446923000003,2.030261049180325,1.88843741468194
47050,0.9457947398450002,2.046736868852459,1.8842203369579902
47100,0.9490447873900001,2.0717801147540964,1.8800324585984762
47150,0.952294834935,2.064530754098359,1.875873577008706
47200,0.9555448824800004,2.0460778360655723,1.8717434910196713
47250,0.9587949300250003,2.015103295081965,1.867642000877052
47300,0.9620449775700002,2.014444262295079,1.8635689082303546
47350,0.9652950251150001,2.0256478196721304,1.859524016122175
47400,0.96854507266,2.0203755573770485,1.8555071289775866
47450,0.9717951202050004,2.048054934426227,1.8515180525936434
47500,0.9750451677500003,2.031579114754093,1.8475565941290109
47550,0.9782952152950002,2.0177394262295065,1.843622562093698
47600,0.9815452628400001,1.9999455409836029,1.839715766338909
47650,0.984795310385,1.97687939344262,1.835836018047003
47700,0.9880453579300004,1.9966503770491792,1.8319831297215556
47750,0.9912954054750003,1.9867648852458986,1.8281569151775292
47800,0.9945454530200002,1.9689709999999965,1.8243571895315407
47850,0.9977955005650001,1.939314524590161,1.8205837691922266
47900,1.00104554811,1.9314061311475377,1.816836471850712
47950,1.0042955956550004,1.952495180327867,1.8131151164711659
48000,1.0075456432000003,1.9485409836065546,1.8094195232814547
48050,1.0107956907450002,1.9683119672131115,1.8057495137638824
48100,1.01404573829,1.934701295081965,1.8021049106460214
48150,1.017295785835,1.9070219180327834,1.798485537891631
48200,1.0205458333800004,1.8925231967213088,1.7948912206916585
48250,1.0237958809250003,1.9129532131147533,1.7913217854553285
48300,1.0270459284700002,1.9485409836065528,1.7877770598013054
48350,1.0302959760150001,1.9636987377049149,1.7842568725489465
48400,1.03354602356,1.9241567704918028,1.780761053709627
48450,1.0367960711050004,1.91031708196721,1.777289434478145
48500,1.0400461186500003,1.8562763934426192,1.7738418472242041
48550,1.0432961661950002,1.7995995737704906,1.770418125483966
48600,1.0465462137400001,1.7804876229508182,1.7670181039516792
48650,1.049796261285,1.8042128032786862,1.763641618471384
48700,1.0530463088300004,1.8490270327868832,1.7602885060286815
48750,1.0562963563750003,1.8140982950819668,1.7569586047425771
48800,1.0595464039200002,1.8371644426229483,1.7536517538573904
48850,1.0627964514650001,1.8780244754098327,1.7503677937347346
48900,1.06604649901,1.8958183606557395,1.747106565845563
48950,1.0692965465550004,1.9142712786885219,1.743867912762277
49000,1.0725465941000003,1.893841262295079,1.7406516781509052
49050,1.0757966416450002,1.870116081967214,1.7374577067633417
49100,1.0790466891900001,1.833869278688522,1.7342858444296476
49150,1.082296736735,1.810803131147538,1.7311359380504174
49200,1.0855467842800004,1.8108031311475388,1.7280078355892026
49250,1.0887968318250003,1.8266199180327867,1.7249013860650002
49300,1.0920468793700002,1.8259608852458984,1.721816439544796
49350,1.0952969269150001,1.8173934590163925,1.7187528471361702
49400,1.09854697446,1.809485065573769,1.7157104609799583
49450,1.1017970220050004,1.8121211967213098,1.7126891342429729
49500,1.1050470695500003,1.8226657213114714,1.7096887211107794
49550,1.1082971170950002,1.8134392622950801,1.7067090767805255
49600,1.1115471646400001,1.7857598852458985,1.703750057453832
49650,1.114797212185,1.7488540491803246,1.700811520329733
49700,1.1180472597300004,1.703380786885245,1.6978933235976696
49750,1.1212973072750003,1.637477508196719,1.6949953264305453
49800,1.1245473548200002,1.6289100819672115,1.6921173889778203
49850,1.1277974023650001,1.6150703934426214,1.6892593723586704
49900,1.13104744991,1.5887090819672107,1.6864211386551908
49950,1.1342974974550004,1.5590526065573742,1.683602550905652
50000,1.1375475450000003,1.536645491803276,1.6808034730978094
50050,1.1407975925450002,1.5728922950819655,1.6780237701622567
50100,1.1440476400900002,1.5847548852459024,1.6752633079658341
50150,1.147297687635,1.6368184754098323,1.6725219533050835
50200,1.1505477351800004,1.6618617213114721,1.6697995738997515
50250,1.1537977827250003,1.6605436557377034,1.6670960383863422
50300,1.1570478302700002,1.647362999999995,1.664411216311713
50350,1.1602978778150002,1.6025487704918018,1.6617449781267246
50400,1.16354792536,1.5972765081967195,1.65909719517993
50450,1.1667979729050004,1.5788235901639343,1.6564677397113154
50500,1.1700480204500003,1.5695971311475385,1.6538564848460833
50550,1.1732980679950002,1.5399406557377031,1.6512633045884817
50600,1.1765481155400002,1.510284180327864,1.6486880738156788
50650,1.179798163085,1.4832638360655734,1.6461306682716812
50700,1.1830482106300004,1.4569025245901601,1.643590964561297
50750,1.1862982581750003,1.462833819672129,1.6410688401441411
50800,1.1895483057200003,1.4714012459016386,1.638564173328686
50850,1.1927983532650002,1.4549254262295077,1.6360768432663524
50900,1.19604840081,1.4114292622950777,1.633606729945644
50950,1.1992984483550004,1.3883631147540985,1.6311537141863255
51000,1.2025484959000003,1.3909992459016385,1.6287176776336407
51050,1.2057985434450003,1.3989076393442574,1.6262985027525703
51100,1.2090485909900002,1.4028618360655722,1.6238960728221357
51150,1.212298638535,1.4041799016393435,1.6215102719297372
51200,1.21554868608,1.4107702295081945,1.6191409849655396
51250,1.2187987336250004,1.3824318196721281,1.61678809761689
51300,1.2220487811700003,1.399566672131147,1.6144514963627827
51350,1.2252988287150002,1.4068160327868804,1.6121310684683574
51400,1.22854887626,1.431859278688523,1.60982670197944
51450,1.231798923805,1.4193376557377038,1.607538285717121
51500,1.2350489713500004,1.374523426229508,1.605265709272372
51550,1.2382990188950003,1.3587066393442597,1.6030088630007029
51600,1.2415490664400002,1.334322426229508,1.6007676380168507
51650,1.244799113985,1.361342770491802,1.598541926189511
51700,1.24804916153,1.3652969672131126,1.5963316201361086
51750,1.2512992090750004,1.3732053606557364,1.5941366132175971
51800,1.2545492566200003,1.371887295081966,1.5919567995333028
51850,1.2577993041650002,1.3494801803278669,1.589792073915801
51900,1.26104935171,1.338276622950818,1.587642331925828
51950,1.264299399255,1.3409127540983596,1.5855074698472331
52000,1.2675494468000004,1.3725463278688501,1.5833873846819593
52050,1.2707994943450003,1.3982486065573754,1.581281974145066
52100,1.2740495418900002,1.3982486065573743,1.579191136659783
52150,1.277299589435,1.3956124754098351,1.577114771352598
52200,1.28054963698,1.393635377049179,1.5750527780483818
52250,1.2837996845250004,1.4087931311475381,1.5730050572655465
52300,1.2870497320700003,1.418678622950818,1.5709715102112378
52350,1.2902997796150002,1.4167015245901633,1.5689520387765574
52400,1.29354982716,1.3890221475409819,1.5669465455318257
52450,1.296799874705,1.3316862950819668,1.5649549337218713
52500,1.3000499222500004,1.3026888524590152,1.5629771072613563
52550,1.3032999697950003,1.305324983606555,1.561012970730136
52600,1.3065500173400002,1.3119153114754087,1.5590624293686453
52650,1.3098000648850001,1.337617590163934,1.557125389073323
52700,1.31305011243,1.340912754098359,1.555201756392067
52750,1.3163001599750004,1.349480180327863,1.5532914385197176
52800,1.3195502075200003,1.3257549999999996,1.5513943432935768
52850,1.3228002550650002,1.3218008032786874,1.5495103791889562
52900,1.3260503026100001,1.3442079180327833,1.5476394553147559
52950,1.329300350155,1.3593656721311471,1.545781481409077
53000,1.3325503977000004,1.364637934426229,1.5439363678348594
53050,1.3358004452450003,1.3428898524590134,1.5421040255755574
53100,1.3390504927900002,1.319164672131146,1.5402843662308368
53150,1.3423005403350001,1.3244369344262277,1.5384773020123093
53200,1.34555058788,1.3382766229508147,1.5366827457392922
53250,1.3488006354250004,1.3547524426229498,1.5349006108346004
53300,1.3520506829700003,1.3547524426229502,1.5331308113203648
53350,1.3553007305150002,1.340253721311474,1.531373261813882
53400,1.3585507780600001,1.311256278688522,1.5296278775234915
53450,1.361800825605,1.2611697868852443,1.527894574244484
53500,1.3650508731500004,1.242716868852457,1.5261732683550342
53550,1.3683009206950003,1.2855539999999988,1.5244638768121648
53600,1.3715509682400002,1.2605107540983584,1.5227663171477386
53650,1.3748010157850001,1.2730323770491785,1.5210805074644762
53700,1.37805106333,1.3171875737704895,1.5194063664320032
53750,1.3813011108750004,1.3685921311475402,1.5177438132829255
53800,1.3845511584200003,1.3909992459016378,1.51609276780893
53850,1.3878012059650002,1.422632819672129,1.5144531503569116
53900,1.3910512535100001,1.4786506065573746,1.512824881825132
53950,1.394301301055,1.4199966885245872,1.5112078836593978
54000,1.3975513486000004,1.3751824590163932,1.5096020778492727
54050,1.4008013961450003,1.3422308196721304,1.5080073869243111
54100,1.4040514436900002,1.3593656721311438,1.5064237339503181
54150,1.4073014912350001,1.389681180327867,1.5048510425256372
54200,1.41055153878,1.3936353770491787,1.503289236777464
54250,1.4138015863250004,1.38506795081967,1.5017382413581835
54300,1.4170516338700003,1.36727406557377,1.5001979814417339
54350,1.4203016814150002,1.3475030819672111,1.4986683827199958
54400,1.4235517289600002,1.3435488852458977,1.4971493713992063
54450,1.426801776505,1.362660836065573,1.4956408741963974
54500,1.4300518240500004,1.376500524590163,1.4941428183358594
54550,1.4333018715950003,1.3718872950819654,1.492655131545631
54600,1.4365519191400002,1.3540934098360629,1.4911777420540082
54650,1.4398019666850002,1.3501392131147532,1.4897105785860842
54700,1.44305201423,1.360024704918031,1.4882535703603084
54750,1.4463020617750004,1.3890221475409816,1.4868066470850705
54800,1.4495521093200003,1.4134063606557377,1.4853697389553098
54850,1.4528021568650002,1.4232918524590157,1.483942776649146
54900,1.4560522044100002,1.4226328196721267,1.482525691324535
54950,1.459302251955,1.4292231475409827,1.481118414615946
55000,1.4625522995000004,1.435154442622948,1.4797208786310627
55050,1.4658023470450003,1.456902524590159,1.4783330159475097
55100,1.4690523945900003,1.4819457704918026,1.4769547596095953
55150,1.4723024421350002,1.4891951311475404,1.4755860431250838
55200,1.47555248968,1.4753554426229498,1.4742268004619867
55250,1.478802537225,1.4437218688524571,1.4728769660453758
55300,1.4820525847700003,1.4377905737704897,1.4715364747542183
55350,1.4853026323150003,1.4733783442622896,1.4702052619182386
55400,1.4885526798600002,1.4773325409836051,1.4688832633147928
55450,1.491802727405,1.4806277049180308,1.4675704151657731
55500,1.49505277495,1.4529483278688526,1.4662666541345308
55550,1.4983028224950004,1.4437218688524562,1.4649719173228182
55600,1.5015528700400003,1.4391086393442605,1.4636861422677565
55650,1.5048029175850002,1.3732053606557375,1.4624092669388187
55700,1.50805296513,1.3521163114754082,1.4611412297348403
55750,1.511303012675,1.3685921311475384,1.4598819694810448
55800,1.5145530602200004,1.3125743442622928,1.4586314254260926
55850,1.5178031077650003,1.246671065573771,1.45738953723915
55900,1.5210531553100002,1.276327540983604,1.4561562450069796
55950,1.524303202855,1.3982486065573754,1.4549314892310472
56000,1.5275532504,1.4503121967213095,1.4537152108246523
56050,1.5308032979450004,1.5148974098360628,1.452507351110078
56100,1.5340533454900003,1.5577345409836043,1.4513078518157594
56150,1.5373033930350002,1.5742103606557363,1.450116655073473
56200,1.54055344058,1.532691295081966,1.4489337034155416
56250,1.543803488125,1.5043528852458987,1.4477589397720663
56300,1.5470535356700004,1.506329983606556,1.4465923074681695
56350,1.5503035832150003,1.5036938524590144,1.4454337502212624
56400,1.5535536307600002,1.489195131147539,1.4442832121383287
56450,1.556803678305,1.4628338196721273,1.443140637713228
56500,1.56005372585,1.448994131147539,1.4420059718240186
56550,1.5633037733950004,1.4628338196721289,1.4408791597302968
56600,1.5665538209400003,1.47403737704918,1.4397601470705583
56650,1.5698038684850002,1.468765114754096,1.4386488798595722
56700,1.57305391603,1.4740373770491795,1.4375453044857782
56750,1.576303963575,1.4588796229508147,1.436449367708701
56800,1.5795540111200004,1.4575615573770484,1.4353610166563802
56850,1.5828040586650003,1.448335098360654,1.434280198822819
56900,1.5860541062100002,1.4555844590163904,1.433206862065454
56950,1.5893041537550001,1.4878770655737694,1.4321409546026356
57000,1.5925542013,1.4325183114754092,1.4310824250111325
57050,1.5958042488450004,1.375182459016391,1.4300312222236498
57100,1.5990542963900003,1.3633198688524581,1.4289872955263658
57150,1.6023043439350002,1.3198237049180308,1.4279505945564845
57200,1.6055543914800001,1.3020298196721274,1.4269210692998067
57250,1.608804439025,1.363978901639343,1.425898670088316
57300,1.6120544865700004,1.4634928524590138,1.424883347597784
57350,1.6153045341150003,1.4760144754098352,1.4238750528453898
57400,1.6185545816600002,1.4918312622950805,1.4228737371873559
57450,1.6218046292050001,1.5491671147540973,1.4218793523166038
57500,1.62505467675,1.6130932950819636,1.4208918502604215
57550,1.6283047242950004,1.6018897377049164,1.4199111833781497
57600,1.6315547718400003,1.5808006885245873,1.4189373043588829
57650,1.6348048193850002,1.562347770491801,1.4179701662191877
57700,1.6380548669300001,1.517533540983605,1.417009722300836
57750,1.641304914475,1.485899967213114,1.4160559262685535
57800,1.6445549620200004,1.4615157540983603,1.4151087321077844
57850,1.6478050095650003,1.4483350983606527,1.4141680941224715
57900,1.6510550571100002,1.45031219672131,1.4132339669328524
57950,1.6543051046550001,1.4305412131147512,1.4123063054732687
58000,1.6575551522,1.437131540983605,1.4113850649899933
58050,1.6608051997450004,1.4298821803278683,1.4104702010390697
58100,1.6640552472900003,1.4641518852459001,1.4095616694841702
58150,1.6673052948350002,1.505011918032783,1.4086594264944632
58200,1.6705553423800001,1.5386225901639319,1.4077634285425025
58250,1.673805389925,1.522146770491801,1.406873632402124
58300,1.6770554374700004,1.4964444918032767,1.4059899951463624
58350,1.6803054850150003,1.4878770655737683,1.4051124741453795
58400,1.6835555325600002,1.4740373770491777,1.4042410270644075
58450,1.6868055801050001,1.489854163934426,1.4033756118617062
58500,1.69005562765,1.5010577213114733,1.402516186786536
58550,1.6933056751950004,1.472060278688523,1.4016627103771422
58600,1.6965557227400003,1.4298821803278636,1.4008151414587564
58650,1.6998057702850002,1.400884737704918,1.3999734391416074
58700,1.7030558178300002,1.4068160327868833,1.3991375628189524
58750,1.706305865375,1.4173605573770471,1.3983074721651139
58800,1.7095559129200004,1.4384496065573764,1.397483127133537
58850,1.7128059604650003,1.4397676721311463,1.3966644879548564
58900,1.7160560080100002,1.4272460491803238,1.3958515151349775
58950,1.7193060555550002,1.414065393442622,1.395044169453172
59000,1.7225561031,1.4272460491803263,1.394242411960184
59050,1.7258061506450004,1.4674470491803233,1.3934462039763538
59100,1.7290561981900003,1.4812867377049177,1.3926555070897488
59150,1.7323062457350002,1.4997396557377034,1.3918702831543128
59200,1.7355562932800002,1.495126426229507,1.3910904942880231
59250,1.738806340825,1.4740373770491766,1.3903161028710658
59300,1.7420563883700004,1.464151885245901,1.3895470715440181
59350,1.7453064359150003,1.4582205901639305,1.388783363206049
59400,1.7485564834600003,1.487218032786884,1.3880249410131267
59450,1.7518065310050002,1.470083180327867,1.3872717683762419
59500,1.75505657855,1.4397676721311476,1.3865238089596439
59550,1.758306626095,1.4206557213114726,1.385781026679085
59600,1.7615566736400003,1.406816032786884,1.3850433857000828
59650,1.7648067211850003,1.4213147540983604,1.3843108504361896
59700,1.7680567687300002,1.445039934426227,1.3835833855472748
59750,1.771306816275,1.4483350983606536,1.3828609559378215
59800,1.77455686382,1.4536073606557347,1.3821435267552338
59850,1.7778069113650004,1.4384496065573757,1.3814310633881526
59900,1.7810569589100003,1.4588796229508183,1.3807235314647892
59950,1.7843070064550002,1.4832638360655725,1.3800208968512648
60000,1.787557054,1.511602245901636,1.3793231256499647
60050,1.790807101545,1.5458719508196697,1.378630184197903
60100,1.7940571490900004,1.528078065573768,1.377942039065097
60150,1.7973071966350003,1.5050119180327863,1.3772586570529575
60200,1.8005572441800002,1.4746964098360644,1.3765800051926842
60250,1.803807291725,1.4766735081967182,1.3759060507436767
60300,1.80705733927,1.4898541639344256,1.375236761191955
60350,1.8103073868150004,1.4957854590163926,1.3745721042485894
60400,1.8135574343600003,1.4944673934426216,1.3739120478481455
60450,1.8168074819050002,1.4753554426229456,1.3732565601471347
60500,1.82005752945,1.468106081967213,1.3726056095224783
60550,1.823307576995,1.4845819016393407,1.3719591645699838
60600,1.8265576245400004,1.4608567213114751,1.3713171941028277
60650,1.8298076720850003,1.49183126229508,1.3706796671500523
60700,1.8330577196300002,1.460856721311475,1.3700465529550703
60750,1.836307767175,1.4292231475409802,1.3694178209741823
60800,1.83955781472,1.4529483278688495,1.3687934408751021
60850,1.8428078622650004,1.4048389344262284,1.3681733825354947
60900,1.8460579098100003,1.4424038032786877,1.3675576160415217
60950,1.8493079573550002,1.4984215901639315,1.366946111686399
61000,1.8525580049,1.53335032786885,1.3663388399689633
61050,1.855808052445,1.5261009672131136,1.365735771592249
61100,1.8590580999900004,1.4865589999999973,1.3651368774620745
61150,1.8623081475350003,1.5340093606557366,1.3645421286856392
61200,1.8655581950800002,1.5419177540983555,1.3639514965701294
61250,1.8688082426250001,1.5544393770491796,1.3633649526213332
61300,1.87205829017,1.5518032459016375,1.3627824685422674
61350,1.8753083377150004,1.536645491803279,1.3622040162318108
61400,1.8785583852600003,1.4964444918032755,1.3616295677833494
61450,1.8818084328050002,1.4819457704918026,1.3610590954834303
61500,1.8850584803500001,1.4971035245901616,1.360492571810424
61550,1.888308527895,1.5023757868852443,1.3599299694331963
61600,1.8915585754400004,1.5102841803278666,1.3593712612097915
61650,1.8948086229850003,1.4977625573770474,1.358816420186121
61700,1.8980586705300002,1.483263836065572,1.3582654195946646
61750,1.9013087180750001,1.4555844590163927,1.3577182328531774
61800,1.90455876562,1.4601976885245893,1.3571748335634086
61850,1.9078088131650004,1.4562434918032758,1.3566351955098286
61900,1.9110588607100003,1.4430628360655717,1.3560992926583617
61950,1.9143089082550002,1.4265870163934398,1.3555670991551334
62000,1.9175589558000001,1.401543770491802,1.35503858932522
62050,1.920809003345,1.4094521639344242,1.3545137376714127
62100,1.9240590508900004,1.4054979672131127,1.3539925188729849
62150,1.9273090984350003,1.4325183114754076,1.353474907784474
62200,1.9305591459800002,1.4608567213114731,1.3529608794344636
62250,1.9338091935250001,1.448335098360653,1.352450409024384
62300,1.93705924107,1.4358134754098346,1.3519434719273113
62350,1.9403092886150004,1.425927983606556,1.3514400436867826
62400,1.9435593361600003,1.4384496065573735,1.3509401000156145
62450,1.9468093837050002,1.4595386557377048,1.3504436167947313
62500,1.9500594312500001,1.4760144754098343,1.349950570072002
62550,1.953309478795,1.4878770655737692,1.3494609360610856
62600,1.9565595263400004,1.4588796229508143,1.348974691140281
62650,1.9598095738850003,1.437790573770491,1.3484918118513893
62700,1.9630596214300002,1.4384496065573746,1.348012274898583
62750,1.9663096689750001,1.4562434918032763,1.3475360571472796
62800,1.96955971652,1.4667880163934413,1.3470631356230272
62850,1.9728097640650004,1.4615157540983597,1.3465934875103958
62900,1.9760598116100003,1.388363114754094,1.3461270901518763
62950,1.9793098591550002,1.0141041590684161,1.3456639210467878
63000,1.9825599067000002,0.3307954676043416,1.3452039578501922
63050,1.985809954245,-0.3525132238597333,1.3447471783718155

